Multi-Scale Frequency-Enhanced Deep D-bar Method for Electrical Impedance Tomography

The regularized D-bar method is a popular method for solving Electrical Impedance Tomography (EIT) problems due to its efficiency and simplicity. It utilizes the low-pass truncated scattering data in the non-linear Fourier domain to solve the associated D-bar integral equations, yielding a smooth conductivity approximation. However, the D-bar reconstruction often presents low contrast and resolution due to the absence of accurate high-frequency information and the ill-posedness of the problem. In this paper, we propose a deep learning-based supervised approach for real-time EIT reconstruction. Based on the D-bar method, we propose to utilize both multi-scale frequency enhancement and spatial consistency for a high image quality reconstruction. Additionally, we propose a fixed-point iteration for solving discrete D-bar systems on GPUs for fast computation. Numerical results are performed for both the continuum model and complete electrode model simulation on KIT4 and ACT4 datasets to demonstrate notable improvements in absolute EIT imaging quality.

==> KIT4/sample_2/cnn.txt <==
PSNR: 14.372619722574168
SSIM: 0.8656064735894632
Relative_l2_error: 0.35199293551579613


==> KIT4/sample_2/dbar.txt <==
PSNR: 19.508135536322083
SSIM: 0.8213915437210566
Relative_l2_error: 0.19453366060193833


==> KIT4/sample_2/deep_dbar.txt <==
PSNR: 21.069364302497895
SSIM: 0.7242687078998894
Relative_l2_error: 0.16207257857666013


==> KIT4/sample_2/noser.txt <==
PSNR: 22.413059410503415
SSIM: 0.79862191832507
Relative_l2_error: 0.14130016204148124


==> KIT4/sample_2/ours.txt <==
PSNR: 19.681867775958896
SSIM: 0.8749410251235613
Relative_l2_error: 0.19063573522365695


==> KIT4/sample_2/ours_wo.txt <==
PSNR: 19.529415515455447
SSIM: 0.8755285605357696
Relative_l2_error: 0.19402029273531968


==> KIT4/sample_2/tsdl.txt <==
PSNR: 16.495277435748864
SSIM: 0.7734392961563931
Relative_l2_error: 0.27534718709678185

